Action2Motion: Conditioned Generation of 3D Human Motions

Action recognition is a relatively established task, where givenan input sequence of human motion, the goal is to predict its ac-tion category. This paper, on the other hand, considers a relativelynew problem, which could be thought of as an inverse of actionrecognition: given a prescribed action type, we aim to generateplausible human motion sequences in 3D. Importantly, the set ofgenerated motions are expected to maintain itsdiversityto be ableto explore the entire action-conditioned motion space; meanwhile,each sampled sequence faithfully resembles anaturalhuman bodyarticulation dynamics. Motivated by these objectives, we followthe physics law of human kinematics by adopting the Lie Algebratheory to represent thenaturalhuman motions; we also propose atemporal Variational Auto-Encoder (VAE) that encourages adiversesampling of the motion space. A new 3D human motion dataset, HumanAct12, is also constructed. Empirical experiments overthree distinct human motion datasets (including ours) demonstratethe effectiveness of our approach.

==> ACM MM 2020 Final Submission (arXiv)/readme.txt <==
%---28Jul20:
* for the final version, we need to provide url for them, what about a project website? The following places also need an update
 ** pp.1: Please refer to xxx for our source code and datasets
 ** pp.2:Both our in-house dataset and the re-annotated NTU-RGB-D dataset will be released upon acceptance


%---10May20:
a good example on a video demo of shape motions at https://twitter.com/ak92501/status/1256292303989284869

%---3May20:
fig.1 & demo video:
*Inspired by the paper of Photo Wake-Up: 3D Character Animation from a Single Photo, cvpr19, is it possible to use an army of various textured human/human-like shapes to perform the motions? 
*ideas of the long (journal) version: 
    **upgrade from action2motion to action2video:
        ***From the wake-up 3D paper above, where the pipeline of single-view shape generation, background/foreground inpainting, and predefined motion is implemented. 
        ***Then, we can do a low-cost version of action2video, based on the wake-up 3D pipeline. Given an input image of foreground human/human-like object and background scene (same as wake-up 3D), and an action type, we aim to generate a video of the object performing motions in front of the same background scene.
        ***The main contribution is the entire pipeline of generating a diverse set of realistic motion videos (or predicting possible future motions), based on a single input image.
        *** a reference: Generating 3D Human Animations from Single Monocular Images, CMU MSc thesis, 2019 at https://pdfs.semanticscholar.org/964a/05d78b40ed17bcd6408d6ef17a906057bce4.pdf
    **merging the motion datasets to form a meta-dataset
        ***AMASS: Archive of Motion Capture as Surface Shapes, ICCV19, code and video at https://www.is.mpg.de/publications/amass-iccv-2019
        ***inspired by AMASS, we may consider to use all the motion datasets we can have, including AMASS, NTU-RGBD, CMU Mocaps, Action13
            ****define a set of typical & distinct actions and action hierarchies; and draw data from one or multiple of these datasets

**MoVi: A Large Multipurpose Motion and Video Dataset, arXiv, Mar 2020, at https://www.biomotionlab.ca/movi/
	 **It contains 60 female and 30 male actors performing a collection of 20 predefined everyday actions and sports movements, and one self-chosen movement. 
	 **In five capture rounds, the same actors and movements were recorded using different hardware systems, including an optical motion capture system, video cameras, and inertial measurement units (IMU)

%---29Apr20:
*Tables 1&2:
    best performers are shown in boldface for FID & Acc., what about Diversity and Mulmultimodality?

%---28Apr20:
demo video: 
*the start portion of the video: two different motions are shown each time for a few action types -- is it possible to show >2 motions, say 3 or 4 or 5?
*human figure is always placed in isolated space -- maybe it is a good idea is to place them in a crowded scene (of 3-5 people) at the beginning of the clip, where for example, each individual is performing a different style of the same action?


%---26Apr20:
*we train an action recognition classifier: what is this action recognition method, any reference?
*fig.3, the last row, the method name: instead of ours, could change to two lines -- ours (line one), actoin2motion (line two)?
*fig.4: relocate the words "least preferred" to the left-most 
*Supplementary file: provide design details of the two user studies
*(maybe future work) compare with more recent methods (i.e. of year 2020 and 2019)


%---25Apr20:
demo video: show exemplar NTU RGBD video clips and comparing the improved ground truth pose sequences vs. the original ones
HumanAct13 dataset: 
    *could discuss with Shihao, and ask him to release an arxiv paper (maybe his ECCV submission) describing the dataset, then in this paper, we can mention that the dataset is adapted based on that dataset?

%---24Apr20:
*What are \mathbf{x} and \mathbf{X}? Need to define them
    **I am confused, seems \mathbf{x} is also \hat{\mathbf{x}} in eq.(7)
*\mathbf{p}}_{\mathrm{Lie}, t} only appear few times, is it the same as \mathbf{p}}_t ?
*Eq.(7) contains both the posterior q_phi and the generator p_theta, while eq.(8) is dedicated to the prior p_psi. better to group them separately & compactly into 3 parts?
*in Eq.(6), there is p(X), where X here refers to? seems it should be z instead
*p_{\mathrm{tf}}: what is the value in practice? pls specify in empirical analysis

%---23Apr20:
demo video: maybe do the following replacements?
    *ground truth->exemplar real motions
    *ours->ours (action2motion)
*What is the K value here, and which is the root joint. Could describe in the empirical experiments



%---21Apr20:
Fig.1:agree with Shihao that the content could be more compact, and possible can show one more action (i.e. motions of two action types). Maybe can share the figure source file, and 1-2 more throw motions, and generated motions of one more action type, and we could see if can help from here.
    *Hi Chuan, I have attempted on Fig.1: (1) to add more content, and (2) improve the presentation. The new figure is at overleaf (Overview_new.pptx under /Figure). Would you like to continue by
        ** adding motion results of another action
Fig.2:
    **sorry but I don't understand many things in Fig.2. Could explain it?
    **similarly, share the source files. Let's try to improve the presentation 
    **what are L_kld and L_mse? Have they been explained in the main text?
    **what are GRU_tau and GRU_phi in Fig.2? In pp.4 there is also a GRU_theta, which is not appeared in Fig.2? And what are the differences among all these different GRUs? Very helpful to explain.
    **tc: could changed to t_c?
Notations:
    **for encoder: mixed use of En or Enc; for decoder: De or Dec; they are confusing. My suggestion is: use \mathrm{E}_{\mathrm{n}} for encoder,  \mathrm{D}_{\mathrm{e}} for decoder
    **what is this "forwardkinematics" function in eq(7), seems not defined
    **notation-wise, there are way too many things going on: could you list down (you may hand-write it to a paper) carefully all the random variables, functions, parameters, that are used in the paper in a tabular form. Then let's have a meeting and discuss over them.
Fig.3:
    **could show the results of Conditional GRU?
    **there two motions for each row, what are them: separate them clearly; write a header to state: warm-up motion 1 and warm-up motion 2
    **what is the meaning of the symbol t here? I assume it means frame? Then maybe explicitly write instead frame 1, .... etc.?
Supplementary:
    *neural net architecture
    *illustrative figure of the human body skeleton (i.e. the kinematic tree)

%---20Apr20:
*demo video: 
    **is it a good idea to also show shape variation besides size variation?
    **the demo title: motion->motions
    **show a comparison of w/ vs w/o Lie algebra in generating natural motions, and
        ***In introduction, we mentioned the trembling symptoms when w/o Lie algebra. Could we show an empirical comparison of motions w/ vs. w/o Lie algebra and highlight the trembling phenomenon?
*comparison methods: the three comparison methods (CondGRU CVPR'18, Two-stage GAN ECCV'18, Act-MoCoGAN CVPR'18) are all published at year 2018, possible to compare with newer ones?
*is our method called " conditional temporal VAE" or "sequential VAE": it could be confusing to have many names of the same method
*in introduction, we state "Empirically, training with Lie algebra requires only $\frac{1}{10}$ of the number of iterations when training with joint coordinates in reaching equilibrium.", this needs to be supported in the empirical section, or at least mentioned there, with details in the supplementary file. 
*Fig.2: 
    **could improve the presentation (i.e. by rearranging the shape/color/texture of the lines and patterns of the diagram )
    **e.g. what is the circular arrow?
    **notation has to be consistent: e.g. don't use both x_{t-1} and x^t for the same thing
    **hat over x: usually we don't spread the hat operator to cover the sub- or super-scripts

%---16Apr20:
*Fig.1: instead of showing both pose and shape, could we just show the shape result?
*demo video: have an initial version, so we can iterate
*Fig.2 could be improved in the presentation


==> readme.txt <==
%---28Jul20:
* for the final version, we need to provide url for them, what about a project website? The following places also need an update
 ** pp.1: Please refer to xxx for our source code and datasets
 ** pp.2:Both our in-house dataset and the re-annotated NTU-RGB-D dataset will be released upon acceptance


%---10May20:
a good example on a video demo of shape motions at https://twitter.com/ak92501/status/1256292303989284869

%---3May20:
fig.1 & demo video:
*Inspired by the paper of Photo Wake-Up: 3D Character Animation from a Single Photo, cvpr19, is it possible to use an army of various textured human/human-like shapes to perform the motions? 
*ideas of the long (journal) version: 
    **upgrade from action2motion to action2video:
        ***From the wake-up 3D paper above, where the pipeline of single-view shape generation, background/foreground inpainting, and predefined motion is implemented. 
        ***Then, we can do a low-cost version of action2video, based on the wake-up 3D pipeline. Given an input image of foreground human/human-like object and background scene (same as wake-up 3D), and an action type, we aim to generate a video of the object performing motions in front of the same background scene.
        ***The main contribution is the entire pipeline of generating a diverse set of realistic motion videos (or predicting possible future motions), based on a single input image.
        *** a reference: Generating 3D Human Animations from Single Monocular Images, CMU MSc thesis, 2019 at https://pdfs.semanticscholar.org/964a/05d78b40ed17bcd6408d6ef17a906057bce4.pdf
    **merging the motion datasets to form a meta-dataset
        ***AMASS: Archive of Motion Capture as Surface Shapes, ICCV19, code and video at https://www.is.mpg.de/publications/amass-iccv-2019
        ***inspired by AMASS, we may consider to use all the motion datasets we can have, including AMASS, NTU-RGBD, CMU Mocaps, Action13
            ****define a set of typical & distinct actions and action hierarchies; and draw data from one or multiple of these datasets

**MoVi: A Large Multipurpose Motion and Video Dataset, arXiv, Mar 2020, at https://www.biomotionlab.ca/movi/
	 **It contains 60 female and 30 male actors performing a collection of 20 predefined everyday actions and sports movements, and one self-chosen movement. 
	 **In five capture rounds, the same actors and movements were recorded using different hardware systems, including an optical motion capture system, video cameras, and inertial measurement units (IMU)

%---29Apr20:
*Tables 1&2:
    best performers are shown in boldface for FID & Acc., what about Diversity and Mulmultimodality?

%---28Apr20:
demo video: 
*the start portion of the video: two different motions are shown each time for a few action types -- is it possible to show >2 motions, say 3 or 4 or 5?
*human figure is always placed in isolated space -- maybe it is a good idea is to place them in a crowded scene (of 3-5 people) at the beginning of the clip, where for example, each individual is performing a different style of the same action?


%---26Apr20:
*we train an action recognition classifier: what is this action recognition method, any reference?
*fig.3, the last row, the method name: instead of ours, could change to two lines -- ours (line one), actoin2motion (line two)?
*fig.4: relocate the words "least preferred" to the left-most 
*Supplementary file: provide design details of the two user studies
*(maybe future work) compare with more recent methods (i.e. of year 2020 and 2019)


%---25Apr20:
demo video: show exemplar NTU RGBD video clips and comparing the improved ground truth pose sequences vs. the original ones
HumanAct13 dataset: 
    *could discuss with Shihao, and ask him to release an arxiv paper (maybe his ECCV submission) describing the dataset, then in this paper, we can mention that the dataset is adapted based on that dataset?

%---24Apr20:
*What are \mathbf{x} and \mathbf{X}? Need to define them
    **I am confused, seems \mathbf{x} is also \hat{\mathbf{x}} in eq.(7)
*\mathbf{p}}_{\mathrm{Lie}, t} only appear few times, is it the same as \mathbf{p}}_t ?
*Eq.(7) contains both the posterior q_phi and the generator p_theta, while eq.(8) is dedicated to the prior p_psi. better to group them separately & compactly into 3 parts?
*in Eq.(6), there is p(X), where X here refers to? seems it should be z instead
*p_{\mathrm{tf}}: what is the value in practice? pls specify in empirical analysis

%---23Apr20:
demo video: maybe do the following replacements?
    *ground truth->exemplar real motions
    *ours->ours (action2motion)
*What is the K value here, and which is the root joint. Could describe in the empirical experiments



%---21Apr20:
Fig.1:agree with Shihao that the content could be more compact, and possible can show one more action (i.e. motions of two action types). Maybe can share the figure source file, and 1-2 more throw motions, and generated motions of one more action type, and we could see if can help from here.
    *Hi Chuan, I have attempted on Fig.1: (1) to add more content, and (2) improve the presentation. The new figure is at overleaf (Overview_new.pptx under /Figure). Would you like to continue by
        ** adding motion results of another action
Fig.2:
    **sorry but I don't understand many things in Fig.2. Could explain it?
    **similarly, share the source files. Let's try to improve the presentation 
    **what are L_kld and L_mse? Have they been explained in the main text?
    **what are GRU_tau and GRU_phi in Fig.2? In pp.4 there is also a GRU_theta, which is not appeared in Fig.2? And what are the differences among all these different GRUs? Very helpful to explain.
    **tc: could changed to t_c?
Notations:
    **for encoder: mixed use of En or Enc; for decoder: De or Dec; they are confusing. My suggestion is: use \mathrm{E}_{\mathrm{n}} for encoder,  \mathrm{D}_{\mathrm{e}} for decoder
    **what is this "forwardkinematics" function in eq(7), seems not defined
    **notation-wise, there are way too many things going on: could you list down (you may hand-write it to a paper) carefully all the random variables, functions, parameters, that are used in the paper in a tabular form. Then let's have a meeting and discuss over them.
Fig.3:
    **could show the results of Conditional GRU?
    **there two motions for each row, what are them: separate them clearly; write a header to state: warm-up motion 1 and warm-up motion 2
    **what is the meaning of the symbol t here? I assume it means frame? Then maybe explicitly write instead frame 1, .... etc.?
Supplementary:
    *neural net architecture
    *illustrative figure of the human body skeleton (i.e. the kinematic tree)

%---20Apr20:
*demo video: 
    **is it a good idea to also show shape variation besides size variation?
    **the demo title: motion->motions
    **show a comparison of w/ vs w/o Lie algebra in generating natural motions, and
        ***In introduction, we mentioned the trembling symptoms when w/o Lie algebra. Could we show an empirical comparison of motions w/ vs. w/o Lie algebra and highlight the trembling phenomenon?
*comparison methods: the three comparison methods (CondGRU CVPR'18, Two-stage GAN ECCV'18, Act-MoCoGAN CVPR'18) are all published at year 2018, possible to compare with newer ones?
*is our method called " conditional temporal VAE" or "sequential VAE": it could be confusing to have many names of the same method
*in introduction, we state "Empirically, training with Lie algebra requires only $\frac{1}{10}$ of the number of iterations when training with joint coordinates in reaching equilibrium.", this needs to be supported in the empirical section, or at least mentioned there, with details in the supplementary file. 
*Fig.2: 
    **could improve the presentation (i.e. by rearranging the shape/color/texture of the lines and patterns of the diagram )
    **e.g. what is the circular arrow?
    **notation has to be consistent: e.g. don't use both x_{t-1} and x^t for the same thing
    **hat over x: usually we don't spread the hat operator to cover the sub- or super-scripts

%---16Apr20:
*Fig.1: instead of showing both pose and shape, could we just show the shape result?
*demo video: have an initial version, so we can iterate
*Fig.2 could be improved in the presentation

